Potential of Ka-band Range Rate Post-fit Residuals for High-frequency Mass Change Applications

We present the first extensive analysis of K/Ka-band ranging post-fit residuals of an official Level-2 product, characterised as Line-of-Sight Gravity Differences (LGD), which exhibit and showcase interesting sub-monthly geophysical signals. These residuals, provided by CSR, were derived from the difference between spherical harmonic coefficient least-squares fits and reduced Level-1B range-rate observations. We classified the geophysical signals into four distinct categories: oceanic, meteorological, hydrological, and solid Earth, focusing primarily on the first three categories in this study. In our examination of oceanic processes, we identified notable mass anomalies in the Argentine basin, specifically within the Zapiola Rise, where persistent remnants of the rotating dipole-like modes are evident in the LGD post-fit residuals. Our analysis extended to the Gulf of Carpentaria and Australia during the 2013 Oswald cyclone, revealing significant LGD residual anomalies that correlate with cyclone tracking and precipitation data. Additionally, we investigated the monsoon seasons in Bangladesh, particularly from June to September 2007, where we observed peaks in sub-monthly variability. These findings were further validated by demonstrating high spatial and temporal correlations between gridded LGD residuals and ITSG-Grace2018 daily solutions. Given that these anomalies are associated with significant mass change phenomena, it is essential to integrate the post-fit residuals into a high-frequency mass change framework, with the purpose of providing enhanced spatial resolution compared to conventional Kalman-filtered methods.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

